Can social media shape the security of next-generation connected vehicles?

The increasing adoption of connectivity and electronic components in vehicles makes these systems valuable targets for attackers. While automotive vendors prioritize safety, there remains a critical need for comprehensive assessment and analysis of cyber risks. In this context, this paper proposes a Social Media Automotive Threat Intelligence (SOCMATI) framework, specifically designed for the emerging field of automotive cybersecurity. The framework leverages advanced intelligence techniques and machine learning models to extract valuable insights from social media. Four use cases illustrate the framework's potential by demonstrating how it can significantly enhance threat assessment procedures within the automotive industry.

==> reviews/2024-06-17-LM-review2.txt <==
Qualche commento sull'articolo:

1. Consigli stilistici/di scrittura
- non usare mai frasi come "noi crediamo", "noi pensiamo" e simili. Cerca di scrivere le frasi in maniera "assertiva" e "scientifica".

2. Revisioni
- c'è ancora qualche commento che non hai risolto (tipo manca la caption a figura 2).
- sui commenti che ti lascio, se vuoi discuterne o farmi capire che ci hai lavorato lascia un commento di risposta, se sono cose piccole che hai già risolto clicca pure su "resolve" per farli sparire.
- stesso discorso, se ti faccio piccole correzioni con cui sei d'accordo (tipo di grammatica), accettale pure, non lasciarle pendenti.
- quando facciamo cicli di revisione ravvicinati fammi vedere cosa hai cambiato. Puoi usare il track change (come ho fatto io) o scrivermi in un altro colore le parti che hai modificato, così a colpo d'occhio vedo cosa c'è di diverso. Il track change su overleaf lo abiliti in alto a destra nella finestra di scrittura. Per cambiare colore invece puoi usare questi comandi LaTeX:
	- \textcolor{colore}{testo modificato} se cambi poco testo
	- \color{colore} ... tutto il testo nuovo che vuoi scrivere ... \color{black}
	
3. Spazio
- ho rimpicciolito un pochino la dimensione delle immagini per lasciarti più spazio per scrivere, le puoi reingrandire naturalmente se necessario
- un'altra cosa che puoi fare per ridurre lo spazio è la "caccia agli orfani", ovvero cercare di accorciare quelle frasi che vanno a capo per una/due parole (tipo il primissimo paragrafo o l'ultimo dei related work allo stato attuale).
- se ti serve spazio anche figura 1 può sparire... Tant'è che nel testo non l'hai nemmeno citata... è graficamente carina ma effettivamente non è molto utile.

